I2C-GRPO: Insight Importance Checklist for Reinforcement Learning in a Multi-Agent DDoS Alert Triage Workflow

Large language model (LLM) agents are increasingly used for investigative tasks over incomplete evidence, such as cybersecurity alert triage, but reinforcement learning (RL) for such tasks is difficult: intermediate steps have no verifiable labels, rollouts are costly, and outcome rewards are sparse. We propose Insight Importance Checklist (I2C)-GRPO, a checklist reward for intermediate investigation steps. For each decision point, a panel of expert LLMs proposes investigative actions, their atomic forensic insights are extracted, and a separate three-model ranker panel orders the insights by importance. A reward model checks which ranked insights a candidate action targets and returns their consensus-weighted coverage. Because actions are scored without being executed, the reward is a proxy for expected investigative value, and training reduces to a one-step contextual bandit over fixed investigation prefixes. From a soft-computing perspective, the reward is an additive fuzzy measure whose rank-exponent weights act as an ordered weighted averaging (OWA)-type operator; one exponent sets its orness, i.e., how strongly the reward concentrates on the top of the judges' consensus. We train an open-weight Qwen3-4B Triage Agent within a fixed multi-agent Distributed Denial of Service (DDoS) alert-triage workflow on DARPA 2000 LLDOS 1.0 and test it on an independent CSE-CIC-IDS2018 DDoS trace. Across three training seeds, the agent reaches a mean F1-score of 0.869, 5.9 and 9.7 points above uniform insight weights and DIVA, and a false-positive rate of 4.9% versus 16.4% for GPT-5-mini. Within the weighting family, false positives fall only at the highest-orness weighting evaluated. All claims are limited to DDoS alert triage; the code, task contexts, and ranked insight dataset will be released.

==> highlights.txt <==
Ranked insight checklists reward intermediate choices without full rollouts
Rank weights improve F1 over uniform weights in all five evaluations
The DARPA-trained policy is evaluated on DDoS, botnet, and infiltration alerts
Full investigation improves infiltration F1 from 0.515 to 0.731

